Temporal Characterization of XR Traffic with Application to Predictive Network Slicing

Over the past few years, eXtended Reality (XR) has attracted increasing interest thanks to its extensive industrial and commercial applications, and its popularity is expected to rise exponentially over the next decade. However, the stringent Quality of Service (QoS) constraints imposed by XR's interactive nature require Network Slicing (NS) solutions to support its use over wireless connections: in this context, quasi-Constant Bit Rate (CBR) encoding is a promising solution, as it can increase the predictability of the stream, making the network resource allocation easier. However, traffic characterization of XR streams is still a largely unexplored subject, particularly with this encoding. In this work, we characterize XR streams from more than 4 hours of traces captured in a real setup, analyzing their temporal correlation and proposing two prediction models for future frame size. Our results show that even the state-of-the-art H.264 CBR mode can have significant frame size fluctuations, which can impact the NS optimization. Our proposed prediction models can be applied to different traces, and even to different contents, achieving very similar performance. We also show the trade-off between network resource efficiency and XR QoS in a simple NS use case.

==> img/imgdata/Linear_95.csv <==
x y z
0 0 15.18142665468876
1 0 14.095663770478367
2 0 13.912948308967138
3 0 13.890619577331659
4 0 13.847151880751964
5 0 13.518675870222417
6 0 13.401587603074086
0 1 15.18142665468876
1 1 14.744932533516822
2 1 14.782317570941368
3 1 14.540969185289248
4 1 14.26695254114511
5 1 14.045999815006944
6 1 14.004223537407093
0 2 15.18142665468876
1 2 15.10721959337798
2 2 15.013260929961309
3 2 14.573440316673508
4 2 14.356566367949716
5 2 14.268079554146937
6 2 14.330247397969655
0 3 15.18142665468876
1 3 15.108988298867535
2 3 14.67225932411996
3 3 14.303611844829582
4 3 14.255596215941127
5 3 14.301782594067614
6 3 14.298203143606502
0 4 15.18142665468876
1 4 14.737435160840583
2 4 14.437180191038332
3 4 14.342891784969954
4 4 14.380263875403047
5 4 14.384518966284027
6 4 14.388650672497478
0 5 15.18142665468876
1 5 14.709893566349777
2 5 14.52090288811319
3 5 14.489378930788016
4 5 14.470294254124985
5 5 14.45538052527294
6 5 14.444882764566799
0 6 15.18142665468876
1 6 14.818049196026921
2 6 14.766215620984951
3 6 14.781779258049696
4 6 14.728424049127389
5 6 14.72007638173161
6 6 14.675296369173848


==> img/imgdata/Linear_per_sec.csv <==
2.534094236029699232e+01,2.416390131408374486e+01,2.369142348908811613e+01,2.364840147296922623e+01,2.351063996389725119e+01,2.330742284827302058e+01,2.329396114491289893e+01
2.534094236029699232e+01,2.434996977486358105e+01,2.408507237488825581e+01,2.396768199569734037e+01,2.364896929144979509e+01,2.350748915768517833e+01,2.349976151928473200e+01
2.534094236029699232e+01,2.477530510233671279e+01,2.454065208411341104e+01,2.427855589717395191e+01,2.422549553915953879e+01,2.413516641795143158e+01,2.412173871904096600e+01
2.534094236029699232e+01,2.504965298565914722e+01,2.470587036260060998e+01,2.454592565139623517e+01,2.436846431642626953e+01,2.438259089980630989e+01,2.442308940482011792e+01
2.534094236029699232e+01,2.500372788966463844e+01,2.473801800799566308e+01,2.439119879955781656e+01,2.445342423345022809e+01,2.442548036309175785e+01,2.441658813340780299e+01
2.534094236029699232e+01,2.503406533943507384e+01,2.478951029522638194e+01,2.483310188695089593e+01,2.485110196393258875e+01,2.485091752899260342e+01,2.478368042991126430e+01
2.534094236029699232e+01,2.480930383161046393e+01,2.496208299733935831e+01,2.491463037076553277e+01,2.495077073933371281e+01,2.493623812657438066e+01,2.483892729534810684e+01


==> img/imgdata/Linear_std.csv <==
0 0 10.40354249039661
1 0 8.925174326303162
2 0 8.751309306996083
3 0 8.72935229794615
4 0 8.645857135838058
5 0 8.538487354289645
6 0 8.502168441964026
7 0 8.490497244470435
8 0 8.482091047840953
9 0 8.48202496642942
10 0 8.480946813337676
0 1 10.40354249039661
1 1 9.495560433698266
2 1 9.401747310058687
3 1 9.28945587051384
4 1 9.110576477920416
5 1 9.020739632227718
6 1 8.991869681934498
7 1 8.976103584333895
8 1 8.974601574105357
9 1 8.973399798737471
10 1 8.968831411410688
0 2 10.40354249039661
1 2 9.857370798896548
2 2 9.651809261734966
3 2 9.443314562099392
4 2 9.305561022463362
5 2 9.243717667247507
6 2 9.215060899767204
7 2 9.211008425515008
8 2 9.207905197118313
9 2 9.203192867302237
10 2 9.189477144567709
0 3 10.40354249039661
1 3 9.822733715959927
2 3 9.54604728164306
3 3 9.393082327277826
4 3 9.31121253584527
5 3 9.268185579476887
6 3 9.261060969707666
7 3 9.256545518716987
8 3 9.250428161593852
9 3 9.236577209103306
10 3 9.228459085811387
0 4 10.40354249039661
1 4 9.705149881103944
2 4 9.494111414084756
3 4 9.400162347508166
4 4 9.339780771915535
5 4 9.324146164712987
6 4 9.31608443604378
7 4 9.307869074301829
8 4 9.291514048702787
9 4 9.283272700142891
10 4 9.279074966187585
0 5 10.40354249039661
1 5 9.741070837723647
2 5 9.585333244625993
3 5 9.510660322587857
4 5 9.478376364599985
5 5 9.45603094031889
6 5 9.440669177993968
7 5 9.41938619803942
8 5 9.4081556119084
9 5 9.40382745552298
10 5 9.400560040994245
0 6 10.40354249039661
1 6 9.843836791177381
2 6 9.711005321182583
3 6 9.667306174671717
4 6 9.624663062205558
5 6 9.590180713483077
6 6 9.557887989059147
7 6 9.542374892245006
8 6 9.535726690615398
9 6 9.532336099746974
10 6 9.523152804354154
0 7 10.40354249039661
1 7 9.926785428118253
2 7 9.840326669283638
3 7 9.78572786009349
4 7 9.729171424552076
5 7 9.674059254357873
6 7 9.650144553711428
7 7 9.640504651984104
8 7 9.6352833907977
9 7 9.625946953818062
10 7 9.611115251148249
0 8 10.40354249039661
1 8 10.041083445239225
2 8 9.941856306030742
3 8 9.872459959441853
4 8 9.792269196645801
5 8 9.749921199880509
6 8 9.733957271937747
7 8 9.726237678457947
8 8 9.714241314918448
9 8 9.699252968510866
10 8 9.689323810132871
0 9 10.40354249039661
1 9 10.071458294448588
2 9 9.964087962618596
3 9 9.872426662996439
4 9 9.813779184076939
5 9 9.78685743721166
6 9 9.775095419396347
7 9 9.760519678993857
8 9 9.743194073712806
9 9 9.733140392634159
10 9 9.71930124875363
0 10 10.40354249039661
1 10 10.073690512246367
2 10 9.943583010261342
3 10 9.87613112404984
4 10 9.837506364445904
5 10 9.817287250731363
6 10 9.797990964473863
7 10 9.77800117907152
8 10 9.766266165937402
9 10 9.752299779793336
10 10 9.730499093643363


==> img/imgdata/Quantile_95.csv <==
x y z
0 0 0.36399999999998933
1 0 0.0067046488352092565
2 0 0.03364204256873452
3 0 0.0024021562394495274
4 0 0.009103450096289987
5 0 0.018245348345831414
6 0 0.004165825887768316
0 1 0.36399999999998933
1 1 0.026445155110492103
2 1 0.011563567163345393
3 1 0.00888198477196761
4 1 0.015029713357558526
5 1 0.002925682047846129
6 1 0.014236383191203964
0 2 0.36399999999998933
1 2 0.007010527236608541
2 2 0.012838821795301339
3 2 0.00987542571514663
4 2 0.01540315121891997
5 2 0.012837111707657799
6 2 0.008120467875289642
0 3 0.36399999999998933
1 3 0.004603306677850374
2 3 0.008610774348884534
3 3 0.012256897263383802
4 3 0.013257639906851491
5 3 0.021771832709024202
6 3 0.006517786566312346
0 4 0.36399999999998933
1 4 0.013446829487121642
2 4 0.012521935793661024
3 4 0.008547744716734704
4 4 0.008856072206022206
5 4 0.017934382612058625
6 4 6.256130376854768e-05
0 5 0.36399999999998933
1 5 0.007844616351154049
2 5 0.008346329186548901
3 5 0.013800839291608878
4 5 0.008565444307898505
5 5 0.00764657176166941
6 5 0.003761173718207808
0 6 0.36399999999998933
1 6 0.019678473133239588
2 6 0.010208386383505318
3 6 0.009790436175528393
4 6 0.010247539177061409
5 6 0.003612741545501821
6 6 0.004491782982473692


==> img/imgdata/Quantile_per_sec.csv <==
2.534094236029699232e+01,2.945206745152972871e-09,-6.586533988565790310e-03,1.155983451184283695e-07,2.329780535159642341e-07,5.801217284329140966e-08,1.186291775923109526e-08
2.534094236029699232e+01,5.955980952876416268e-08,-1.316627748104259865e-02,-3.513095520410480788e-02,-1.498632819976819519e-02,-3.122997021018392161e-02,-1.350395276454730009e-02
2.534094236029699232e+01,2.201559219372484222e-07,2.677621875335489676e-07,1.271969196636746346e-07,-1.917898036495291336e-02,-4.603893778797063518e-02,-3.389924885126482934e-02
2.534094236029699232e+01,1.791989276966887701e-07,-1.670719073534954191e-02,-3.874572853778168735e-02,-1.962733673952321567e-02,1.251000139035340908e-07,6.118678674837951803e-08
2.534094236029699232e+01,2.498138584883236035e-07,5.810111858295385900e-08,1.988392401841565515e-07,2.696169991295294111e-07,4.012710643763739427e-07,2.183368303931843002e-07
2.534094236029699232e+01,-1.040319752459595293e-02,-9.828419186132641983e-03,1.256715176367606546e-08,-1.618326972576511480e-02,-4.427346317292801814e-05,4.875395394066117660e-07
2.534094236029699232e+01,8.983074732071827384e-06,1.225704169272034960e-07,3.567764956802221832e-07,3.895271154519264201e-07,4.664764556849831934e-07,5.848343160863578305e-07


==> img/imgdata/Quantile_std.csv <==
0 0 10.40354249039661
1 0 9.20141503678034
2 0 9.028119802106712
3 0 9.012777436666521
4 0 8.914964728827638
5 0 8.728244439948757
6 0 8.686040237044477
7 0 8.67084038394566
8 0 8.674944998688119
9 0 8.685637942094926
10 0 8.696647368658216
0 1 10.40354249039661
1 1 9.699534814486308
2 1 9.633282966758463
3 1 9.553384842568397
4 1 9.289783720971311
5 1 9.187985014733007
6 1 9.151265347558756
7 1 9.146870166280134
8 1 9.152692751041533
9 1 9.173662991440413
10 1 9.17108412584305
0 2 10.40354249039661
1 2 10.033627417259499
2 2 9.874476950119519
3 2 9.62796957509364
4 2 9.498251624472163
5 2 9.414815677846086
6 2 9.398814085218008
7 2 9.403016812075704
8 2 9.409254736623096
9 2 9.424294605163594
10 2 9.39566675817551
0 3 10.40354249039661
1 3 10.013077183860561
2 3 9.72378517684052
3 3 9.549394148819426
4 3 9.4679297853971
5 3 9.442292568873224
6 3 9.443435359404482
7 3 9.454744208153114
8 3 9.453535067577297
9 3 9.438933345990602
10 3 9.438141268584483
0 4 10.40354249039661
1 4 9.84974853059413
2 4 9.628241228723294
3 4 9.544689142751395
4 4 9.511700177241442
5 4 9.50065094212005
6 4 9.513653827109463
7 4 9.517940498954681
8 4 9.498009323618309
9 4 9.499602688015642
10 4 9.500612797371485
0 5 10.40354249039661
1 5 9.88909103444935
2 5 9.74336939490004
3 5 9.686082269234138
4 5 9.65186875525372
5 5 9.644557892266269
6 5 9.651124921317491
7 5 9.623420662328364
8 5 9.624508327799957
9 5 9.625462092180348
10 5 9.62268588068761
0 6 10.40354249039661
1 6 9.99663645175837
2 6 9.902969852873412
3 6 9.865354146459845
4 6 9.842828189320835
5 6 9.82864466442547
6 6 9.787120835508691
7 6 9.786376867612706
8 6 9.793790468664756
9 6 9.787293257556946
10 6 9.785987159783177
0 7 10.40354249039661
1 7 10.100708452618488
2 7 10.039489136198295
3 7 9.995215213102668
4 7 9.97406257092539
5 7 9.915625046308275
6 7 9.883544672329618
7 7 9.87736003966133
8 7 9.877915409512585
9 7 9.880165005916073
10 7 9.885894069021614
0 8 10.40354249039661
1 8 10.200305067684722
2 8 10.130171053428764
3 8 10.110364568587347
4 8 10.03648425579994
5 8 9.999567696833505
6 8 9.986749077260557
7 8 9.982059625067759
8 8 9.98791555870189
9 8 9.990385607503852
10 8 10.013231074779686
0 9 10.40354249039661
1 9 10.235438278467
2 9 10.183182320970312
3 9 10.107967403615715
4 9 10.052781272507605
5 9 10.03786054396425
6 9 10.029922089104412
7 9 10.029694438146025
8 9 10.031863685786366
9 9 10.044227341558003
10 9 10.036267589598307
0 10 10.40354249039661
1 10 10.264541046124394
2 10 10.158573611880662
3 10 10.098694140133054
4 10 10.080794177811285
5 10 10.073924384625403
6 10 10.071008939332064
7 10 10.072515105004069
8 10 10.071420869998171
9 10 10.06878927043705
10 10 10.075331418495342


==> img/imgdata/Robust_95.csv <==
x y z
0 0 15.18142665468876
1 0 14.44962189455811
2 0 14.4163706368457
3 0 14.426928154935371
4 0 14.353824080131195
5 0 14.074937203942548
6 0 13.942588167627585
0 1 15.18142665468876
1 1 14.929136416783752
2 1 15.018558913104457
3 1 14.84964388870258
4 1 14.522557594966605
5 1 14.344188586731665
6 1 14.269325988362041
0 2 15.18142665468876
1 2 15.043691575019965
2 2 15.036273850502383
3 2 14.654773250942213
4 2 14.435066763605757
5 2 14.435904623975219
6 2 14.466388258809971
0 3 15.18142665468876
1 3 15.022522377550793
2 3 14.708421386497479
3 3 14.386471156804108
4 3 14.360320608159663
5 3 14.40061403680497
6 3 14.416055307010739
0 4 15.18142665468876
1 4 14.692426887286393
2 4 14.471562552600965
3 4 14.397070842373163
4 4 14.401462806776824
5 4 14.431306579373954
6 4 14.463332341916894
0 5 15.18142665468876
1 5 14.642788874583353
2 5 14.516444631831236
3 5 14.487654369372645
4 5 14.502106938624161
5 5 14.504918088110943
6 5 14.502312659215164
0 6 15.18142665468876
1 6 14.785932323757294
2 6 14.735847672521519
3 6 14.752759277839138
4 6 14.70429148948251
5 6 14.75191182030152
6 6 14.72550877102742


==> img/imgdata/Robust_per_sec.csv <==
2.534094236029699232e+01,2.416390131408374486e+01,2.369142348908811613e+01,2.364840147296922623e+01,2.351063996389725119e+01,2.330742284827302058e+01,2.329396114491289893e+01
2.534094236029699232e+01,2.434996977486358105e+01,2.408507237488825581e+01,2.396768199569734037e+01,2.364896929144979509e+01,2.350748915768517833e+01,2.349976151928473200e+01
2.534094236029699232e+01,2.477530510233671279e+01,2.454065208411341104e+01,2.427855589717395191e+01,2.422549553915953879e+01,2.413516641795143158e+01,2.412173871904096600e+01
2.534094236029699232e+01,2.504965298565914722e+01,2.470587036260060998e+01,2.454592565139623517e+01,2.436846431642626953e+01,2.438259089980630989e+01,2.442308940482011792e+01
2.534094236029699232e+01,2.500372788966463844e+01,2.473801800799566308e+01,2.439119879955781656e+01,2.445342423345022809e+01,2.442548036309175785e+01,2.441658813340780299e+01
2.534094236029699232e+01,2.503406533943507384e+01,2.478951029522638194e+01,2.483310188695089593e+01,2.485110196393258875e+01,2.485091752899260342e+01,2.478368042991126430e+01
2.534094236029699232e+01,2.480930383161046393e+01,2.496208299733935831e+01,2.491463037076553277e+01,2.495077073933371281e+01,2.493623812657438066e+01,2.483892729534810684e+01


==> img/imgdata/Robust_std.csv <==
0 0 10.40354249039661
1 0 8.996104886223083
2 0 8.836269861324245
3 0 8.821826995572009
4 0 8.739357443733473
5 0 8.62840460812771
6 0 8.59170494895084
0 1 10.40354249039661
1 1 9.506592732855331
2 1 9.420043084355807
3 1 9.311413947034515
4 1 9.132290675474218
5 1 9.041545984863886
6 1 9.013606564418005
0 2 10.40354249039661
1 2 9.85815898225343
2 2 9.651867364049242
3 2 9.44431663620858
4 2 9.308389402255749
5 2 9.24820159351037
6 2 9.220574652028612
0 3 10.40354249039661
1 3 9.822789489967127
2 3 9.545972209886639
3 3 9.393731801069208
4 3 9.313465832160038
5 3 9.271699255143874
6 3 9.265392251380264
0 4 10.40354249039661
1 4 9.705654149803902
2 4 9.49409887981343
3 4 9.400512138498263
4 4 9.341303260040632
5 4 9.326775619999873
6 4 9.319260397306799
0 5 10.40354249039661
1 5 9.74213318712504
2 5 9.586023343996931
3 5 9.5121051951778
4 5 9.479943264441562
5 5 9.457701534113289
6 5 9.442471764906255
0 6 10.40354249039661
1 6 9.848910717553142
2 6 9.715844860463363
3 6 9.672555535721301
4 6 9.628064962624856
5 6 9.592460054238718
6 6 9.560099299239639

